Towards modelling Ghostly DLAs

We use simple models of the spatial structure of the quasar broad line region (BLR) to investigate the properties of so-called ghostly damped Lyman-{\alpha} (DLA) systems detected in SDSS data. These absorbers are characterized by the presence of strong metal lines but no Hi Lyman-{\alpha} trough is seen in the quasar spectrum indicating that, although the region emitting the quasar continuum is covered by an absorbing cloud, the BLR is only partially covered. One of the models has a spherical geometry, another one is the combination of two wind flows whereas the third model is a Keplerian disk. The models can reproduce the typical shape of the quasar Lyman-{\alpha} emission and different ghostly configurations. We show that the DLA Hi column density can be recovered precisely independently of the BLR model used. The size of the absorbing cloud and its distance to the centre of the AGN are correlated. However it may be possible to disentangle the two using an independent estimate of the radius from the determination of the particle density. Comparison of the model outputs with SDSS data shows that the wind and disk models are more versatile than the spherical one and can be more easily adapted to the observations. For all the systems we derive logN(Hi)(cm^{-2})>20.5. With higher quality data it may be possible to distinguish between the models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
